Automatic Testing and Validation of Level of Detail Reductions Through Supervised Learning

Modern video games are rapidly growing in size and scale, and to create rich and interesting environments, a large amount of content is needed. As a consequence, often several thousands of detailed 3D assets are used to create a single scene. As each asset's polygon mesh can contain millions of polygons, the number of polygons that need to be drawn every frame may exceed several billions. Therefore, the computational resources often limit how many detailed objects that can be displayed in a scene. To push this limit and to optimize performance one can reduce the polygon count of the assets when possible. Basically, the idea is that an object at farther distance from the capturing camera, consequently with relatively smaller screen size, its polygon count may be reduced without affecting the perceived quality. Level of Detail (LOD) refers to the complexity level of a 3D model representation. The process of removing complexity is often called LOD reduction and can be done automatically with an algorithm or by hand by artists. However, this process may lead to deterioration of the visual quality if the different LODs differ significantly, or if LOD reduction transition is not seamless. Today the validation of these results is mainly done manually requiring an expert to visually inspect the results. However, this process is slow, mundane, and therefore prone to error. Herein we propose a method to automate this process based on the use of deep convolutional networks. We report promising results and envision that this method can be used to automate the process of LOD reduction testing and validation.

==> Figures/binary/14-01_all-networks_5-fold_stacked_data-v6/train_val_results.txt <==
Date: 2022-01-14  01:51:09
Training time: 37.66 minutes
Dataset used: C:/Users/oshamon/thesis/cnn-lod-validator/dataset/data_v6_65assets
model_name: shufflenet_v2_x1_0 | n_epochs: 10 | n_batches: 8 | learning_rate: 0.01 | optimiser: SGD | concat_method: stacked | k-fold: 5 
Accuracies: [tensor(0.9063), tensor(0.9044), tensor(0.9525), tensor(0.9663), tensor(0.9483)]
Mean accuracy: 0.9355770349502563
----------------------------------------------------------------------------------------------------
Date: 2022-01-14  02:27:57
Training time: 36.80 minutes
Dataset used: C:/Users/oshamon/thesis/cnn-lod-validator/dataset/data_v6_65assets
model_name: shufflenet_v2_x0_5 | n_epochs: 10 | n_batches: 8 | learning_rate: 0.01 | optimiser: SGD | concat_method: stacked | k-fold: 5 
Accuracies: [tensor(0.8744), tensor(0.8251), tensor(0.9333), tensor(0.9081), tensor(0.8888)]
Mean accuracy: 0.885937511920929
----------------------------------------------------------------------------------------------------
Date: 2022-01-14  03:09:20
Training time: 41.37 minutes
Dataset used: C:/Users/oshamon/thesis/cnn-lod-validator/dataset/data_v6_65assets
model_name: resnet18 | n_epochs: 10 | n_batches: 8 | learning_rate: 0.01 | optimiser: SGD | concat_method: stacked | k-fold: 5 
Accuracies: [tensor(0.9904), tensor(0.9958), tensor(0.9964), tensor(0.9970), tensor(0.9970)]
Mean accuracy: 0.995312511920929
----------------------------------------------------------------------------------------------------
Date: 2022-01-14  04:05:52
Training time: 56.54 minutes
Dataset used: C:/Users/oshamon/thesis/cnn-lod-validator/dataset/data_v6_65assets
model_name: resnet34 | n_epochs: 10 | n_batches: 8 | learning_rate: 0.01 | optimiser: SGD | concat_method: stacked | k-fold: 5 
Accuracies: [tensor(0.9934), tensor(0.9868), tensor(0.9922), tensor(0.9940), tensor(0.9952)]
Mean accuracy: 0.9923077821731567
----------------------------------------------------------------------------------------------------
Date: 2022-01-14  05:37:15
Training time: 91.39 minutes
Dataset used: C:/Users/oshamon/thesis/cnn-lod-validator/dataset/data_v6_65assets
model_name: resnet50 | n_epochs: 10 | n_batches: 8 | learning_rate: 0.01 | optimiser: SGD | concat_method: stacked | k-fold: 5 
Accuracies: [tensor(0.9934), tensor(0.9886), tensor(0.9952), tensor(0.9994), tensor(0.9982)]
Mean accuracy: 0.9949519038200378
----------------------------------------------------------------------------------------------------
Date: 2022-01-14  07:53:55
Training time: 136.65 minutes
Dataset used: C:/Users/oshamon/thesis/cnn-lod-validator/dataset/data_v6_65assets
model_name: resnet101 | n_epochs: 10 | n_batches: 8 | learning_rate: 0.01 | optimiser: SGD | concat_method: stacked | k-fold: 5 
Accuracies: [tensor(0.9946), tensor(0.9952), tensor(0.9892), tensor(0.9916), tensor(0.9874)]
Mean accuracy: 0.9915865659713745
----------------------------------------------------------------------------------------------------
Date: 2022-01-14  10:58:48
Training time: 184.89 minutes
Dataset used: C:/Users/oshamon/thesis/cnn-lod-validator/dataset/data_v6_65assets
model_name: resnet152 | n_epochs: 10 | n_batches: 8 | learning_rate: 0.01 | optimiser: SGD | concat_method: stacked | k-fold: 5 
Accuracies: [tensor(0.9946), tensor(0.9934), tensor(0.9940), tensor(0.9964), tensor(0.9982)]
Mean accuracy: 0.995312511920929
----------------------------------------------------------------------------------------------------
Date: 2022-01-14  12:18:36
Training time: 79.75 minutes
Dataset used: C:/Users/oshamon/thesis/cnn-lod-validator/dataset/data_v6_65assets
model_name: vgg11 | n_epochs: 10 | n_batches: 8 | learning_rate: 0.01 | optimiser: SGD | concat_method: stacked | k-fold: 5 
Accuracies: [tensor(0.9820), tensor(0.9916), tensor(0.9904), tensor(0.9922), tensor(0.9928)]
Mean accuracy: 0.9897836446762085
----------------------------------------------------------------------------------------------------
Date: 2022-01-14  14:07:10
Training time: 108.55 minutes
Dataset used: C:/Users/oshamon/thesis/cnn-lod-validator/dataset/data_v6_65assets
model_name: vgg13 | n_epochs: 10 | n_batches: 8 | learning_rate: 0.01 | optimiser: SGD | concat_method: stacked | k-fold: 5 
Accuracies: [tensor(0.9958), tensor(0.9922), tensor(0.9952), tensor(0.9982), tensor(0.9934)]
Mean accuracy: 0.9949519038200378
----------------------------------------------------------------------------------------------------
Date: 2022-01-14  16:15:10
Training time: 128.00 minutes
Dataset used: C:/Users/oshamon/thesis/cnn-lod-validator/dataset/data_v6_65assets
model_name: vgg16 | n_epochs: 10 | n_batches: 8 | learning_rate: 0.01 | optimiser: SGD | concat_method: stacked | k-fold: 5
Accuracies: [tensor(0.9976), tensor(0.9976), tensor(0.9982), tensor(0.9970), tensor(0.9994)]
Mean accuracy: 0.9979567527770996
----------------------------------------------------------------------------------------------------
Date: 2022-01-14  18:42:23
Training time: 147.22 minutes
Dataset used: C:/Users/oshamon/thesis/cnn-lod-validator/dataset/data_v6_65assets
model_name: vgg19 | n_epochs: 10 | n_batches: 8 | learning_rate: 0.01 | optimiser: SGD | concat_method: stacked | k-fold: 5 
Accuracies: [tensor(0.9958), tensor(0.9964), tensor(0.9970), tensor(0.9994), tensor(0.9970)]
Mean accuracy: 0.9971153140068054
----------------------------------------------------------------------------------------------------
Date: 2022-01-14  19:39:42
Training time: 57.32 minutes
Dataset used: C:/Users/oshamon/thesis/cnn-lod-validator/dataset/data_v6_65assets
model_name: mobilenet_v2 | n_epochs: 10 | n_batches: 8 | learning_rate: 0.01 | optimiser: SGD | concat_method: stacked | k-fold: 5 
Accuracies: [tensor(0.9904), tensor(0.9958), tensor(0.9946), tensor(0.9970), tensor(0.9982)]
Mean accuracy: 0.9951923489570618
----------------------------------------------------------------------------------------------------
Date: 2022-01-14  20:30:44
Training time: 51.03 minutes
Dataset used: C:/Users/oshamon/thesis/cnn-lod-validator/dataset/data_v6_65assets
model_name: mobilenet_v3_large | n_epochs: 10 | n_batches: 8 | learning_rate: 0.01 | optimiser: SGD | concat_method: stacked | k-fold: 5 
Accuracies: [tensor(0.9928), tensor(0.9802), tensor(0.9976), tensor(0.9958), tensor(0.9958)]
Mean accuracy: 0.9924279451370239
----------------------------------------------------------------------------------------------------
Date: 2022-01-14  21:06:51
Training time: 36.11 minutes
Dataset used: C:/Users/oshamon/thesis/cnn-lod-validator/dataset/data_v6_65assets
model_name: mobilenet_v3_small | n_epochs: 10 | n_batches: 8 | learning_rate: 0.01 | optimiser: SGD | concat_method: stacked | k-fold: 5 
Accuracies: [tensor(0.9910), tensor(0.9603), tensor(0.9910), tensor(0.9976), tensor(0.9904)]
Mean accuracy: 0.9860577583312988



==> Figures/binary/20-01_resnet18_5-fold_channels_lr-0.01_batchsize-32_bush_and_rocks_data_v2/transition_generalisation_data/test_results.txt <==
C:\Users\oshamon\thesis\cnn-lod-validator\saved_models\20-01-22_resnet18_e-10_lr-0.01_b-32_o-SGD_cm-channels_dataset-bush_and_rocks_data_v2
C:/Users/oshamon/thesis/cnn-lod-validator/dataset/transition_generalisation_data/large_pines
tn: 32 | fp: 0 | fn: 9 | tp: 23 | recall: 0.72 | precision: 1.00 | fpr: 0.000 | test_acc: 0.86
----------------------------------------------------------------------------------------------------
C:\Users\oshamon\thesis\cnn-lod-validator\saved_models\20-01-22_resnet18_e-10_lr-0.01_b-32_o-SGD_cm-channels_dataset-bush_and_rocks_data_v2
C:/Users/oshamon/thesis/cnn-lod-validator/dataset/transition_generalisation_data/small_pines
tn: 48 | fp: 0 | fn: 7 | tp: 41 | recall: 0.85 | precision: 1.00 | fpr: 0.000 | test_acc: 0.93
----------------------------------------------------------------------------------------------------
C:\Users\oshamon\thesis\cnn-lod-validator\saved_models\20-01-22_resnet18_e-10_lr-0.01_b-32_o-SGD_cm-channels_dataset-bush_and_rocks_data_v2
C:/Users/oshamon/thesis/cnn-lod-validator/dataset/transition_generalisation_data/stump
tn: 16 | fp: 0 | fn: 5 | tp: 11 | recall: 0.69 | precision: 1.00 | fpr: 0.000 | test_acc: 0.84
----------------------------------------------------------------------------------------------------
C:\Users\oshamon\thesis\cnn-lod-validator\saved_models\20-01-22_resnet18_e-10_lr-0.01_b-32_o-SGD_cm-channels_dataset-bush_and_rocks_data_v2
C:/Users/oshamon/thesis/cnn-lod-validator/dataset/transition_generalisation_data/tree_dead
tn: 15 | fp: 1 | fn: 8 | tp: 8 | recall: 0.50 | precision: 0.89 | fpr: 0.062 | test_acc: 0.72
----------------------------------------------------------------------------------------------------
C:\Users\oshamon\thesis\cnn-lod-validator\saved_models\20-01-22_resnet18_e-10_lr-0.01_b-32_o-SGD_cm-channels_dataset-bush_and_rocks_data_v2
C:/Users/oshamon/thesis/cnn-lod-validator/dataset/transition_generalisation_data/wood_log
tn: 15 | fp: 1 | fn: 14 | tp: 2 | recall: 0.12 | precision: 0.67 | fpr: 0.062 | test_acc: 0.53
----------------------------------------------------------------------------------------------------
C:\Users\oshamon\thesis\cnn-lod-validator\saved_models\20-01-22_resnet18_e-10_lr-0.01_b-32_o-SGD_cm-channels_dataset-bush_and_rocks_data_v2
C:/Users/oshamon/thesis/cnn-lod-validator/dataset/transition_generalisation_data/wood_log_2
tn: 16 | fp: 0 | fn: 0 | tp: 16 | recall: 1.00 | precision: 1.00 | fpr: 0.000 | test_acc: 1.00
----------------------------------------------------------------------------------------------------


==> Figures/binary/20-01_resnet18_5-fold_channels_lr-0.01_batchsize-32_bush_and_rocks_data_v2/transition_test_data/test_results.txt <==
C:\Users\oshamon\thesis\cnn-lod-validator\saved_models\20-01-22_resnet18_e-10_lr-0.01_b-32_o-SGD_cm-channels_dataset-bush_and_rocks_data_v2
C:/Users/oshamon/thesis/cnn-lod-validator/dataset/transition_test_data
tn: 176 | fp: 0 | fn: 0 | tp: 176 | recall: 1.00 | precision: 1.00 | fpr: 0.000 | test_acc: 1.00
----------------------------------------------------------------------------------------------------


==> Figures/multiclass/25-01_resnet18_5-fold_channels_batchsize-8_quality_data_v5_six_quality/test_results.txt <==

C:\Users\oshamon\thesis\cnn-lod-validator\saved_models\25-01-22_resnet18_e-100_lr-0.01_b-8_o-SGD_cm-channels_dataset-quality_data_v5_six_quality_lvls
C:/Users/oshamon/thesis/cnn-lod-validator/dataset/quality_test_data_v2
Test accuracy for multiclass: 0.45000001788139343
----------


==> Figures/multiclass/25-01_resnet18_5-fold_channels_batchsize-8_quality_data_v5_six_quality/train_val_results.txt <==
----------------------------------------------------------------------------------------------------
Accuracies: [tensor(0.4600), tensor(0.5000), tensor(0.4855), tensor(0.4728), tensor(0.4915)]
Mean accuracy: 0.4819727838039398
Date: 2022-01-25  13:31:58
Training time: 112.67 minutes
Dataset used: C:/Users/oshamon/thesis/cnn-lod-validator/dataset/quality_data_v5_six_quality_lvls
model_name: resnet18 | n_epochs: 100 | n_batches: 8 | learning_rate: 0.01 | optimiser: SGD | concat_method: channels | k-fold: 5 


